Standardizing reverberation-measured C IV time-lag quasars, and using them with standardized Mg II quasars to constrain cosmological parameters

We use 38 C IV quasar (QSO) reverberation-mapped (RM) observations, which span eight orders of magnitude in luminosity and the redshift range $0.001064 \leq z \leq 3.368$, to simultaneously constrain cosmological-model and QSO radius-luminosity ($R-L$) relation parameters in six cosmological models, using an improved technique that more correctly accounts for the asymmetric errors bars of the time-lag measurements. We find that $R-L$ relation parameters are independent of the cosmological models used in the analysis and so the $R-L$ relation can be used to standardize the C IV QSOs. The C IV QSO cosmological constraints are consistent with those from Mg II QSOs, allowing us to derive joint C IV + Mg II QSO cosmological constraints which are consistent with currently accelerated cosmological expansion, as well as consistent with cosmological constraints derived using better-established baryon acoustic oscillation (BAO) and Hubble parameter [$H(z)$] measurements. When jointly analyzed with $H(z)$ + BAO data, current C IV + Mg II QSO data mildly tighten current $H(z)$ + BAO data cosmological constraints.

==> CIV_info_Kaspi_2021_RM_table.txt <==
- NGC 4395 --> average lag of the two visits (using DCF)
- NGC 3783 --> use updated value in Erratum in Peterson et al. 2005 (using ICCF, with FR/RSS, https://ui.adsabs.harvard.edu/abs/2005ApJ...632..799P/abstract)
- NGC 7469 --> correct value reported in K21+ (using ICCF, with FR/RSS)
- 3C 390.3 --> correct value reported in K21+ (using ICCF, with FR/RSS)
- NGC 4151 --> take average of the two epochs then divide by (1+0.00332) to shift to rest frame (using ICCF, Metzroth et al. 2006: https://iopscience.iop.org/article/10.1086/505525/pdf)
- NGC 5548 --> values don't match. see Table 4 in De Rosa et al. 2015 (https://iopscience.iop.org/article/10.1088/0004-637X/806/1/128/pdf, using ICCF and JAVELIN)
- Lira et al. 2018 sample (https://iopscience.iop.org/article/10.3847/1538-4357/aada45/pdf) --> correct values reported in K21+ (matching between ICCF and zDCF, correlation coefficient > 0.5)
- Hoormann et al. 2019 sample (https://watermark.silverchair.com/stz1539.pdf?token=AQECAHi208BE49Ooan9kkhW_Ercy7Dm3ZL_9Cf3qfKAc485ysgAAAskwggLFBgkqhkiG9w0BBwagggK2MIICsgIBADCCAqsGCSqGSIb3DQEHATAeBglghkgBZQMEAS4wEQQMXYQzG8eNhE0GyBU4AgEQgIICfHgOBwDAydyO90KnVThXeJ3FpwZ_KoJzHxnyKmavi7A2Y7VL5B3uaD0p9-4O_9wzamLBP2LP5q8_FIypKXx7TDZKLaTe2GLsic0fSIkEslnvwVnef3nkdKXW2zi56dvHi6Ul99Yx2-kF93Y0wv9ThWQhaYX4DcBIh2Pl6jl6tW8kBcScwaoH5qPQcHpvfyGeUEOlT6fEwa9U9iLqk_Smy7_5h0AwTtODnaN_OTLiY3F_hHTZwh0dQ_6LZLskSzAgKYL3SnKupJtxT-uDs9WyeNIr-t1VFPPnuGnZo45NEiVZpIREPsjV1gAidal5XT2XAI7YE-P0GLfgTwB0T9ToTtYeV_W3-Gl2wpC9nJwjCeReCQxbFrwxOuvhRIE5w_hiU3WvAWGjIWkhUtRi9u08xSkP1LZI6ahl6CFZFAxDXhcQNAEu3fep1dSUdUDUgt1BlAG1a8JR_Gd--wYRP-nMG6O_JbDPtY3kHkL1FshxqE1frm8t3MWFSrF3R2PLEXyX8u7KE8T4HZFxWMSQvNH07dVfLwOFu3bpbFvYRFbSpkmwmp2q1_WZiVheteup3hEiu31L2DK7Xu0PNM7Eu2dfC_iHDofcBJC97PVvGLny3uROXb-vuvbX70Iitbb8pHhq1tzi8B0XiqsOhxILo1GNoXi-EkmPLocEJPjXcHfkd8bOskDhzQqU6z3xtjvdiNn6m08oOIFF_Q-e0YxMKt2CJfINn3ByP_jhQ8_VdlRzYOswjEtQBukgSfhF7Sb4xVVfENJNLvD1ft-Kom9gx8zvLYTdowQTsQIRmUcekfM9vhteB9qYUOJkaR3jijdaz7WWOm6DUJwd5Nb_ftSVPA) --> correct values reported in K21+ (using PyCCF)
- Grier et al. 2019 sample (https://arxiv.org/pdf/1904.03199.pdf) --> values don't match even after rest frame correction (three methods used, PyCCF, JAVELIN, CREAM)
- Shen et al. 2019 sample (https://iopscience.iop.org/article/10.3847/2041-8213/ab3e0f/pdf) --> values from CCCD converted to rest frame (using ICCF, zDCF and JAVELIN)
- Kaspi et al. 2021 (https://arxiv.org/pdf/2106.00691.pdf) --> values from CCCD (using ICCF and zDCF, JAVELIN dropped as was found to yield similar results to ICCF and zDCF)

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
